Properties of atomic hydrogen gas in the Galactic plane from THOR 21-cm absorption spectra: a comparison with the high latitude gas

The neutral hydrogen 21 cm line is an excellent tracer of the atomic interstellar medium in the cold and the warm phases. Combined 21 cm emission and absorption observations are very useful to study the properties of the gas over a wide range of density and temperature. In this work, we have used 21 cm absorption spectra from recent interferometric surveys, along with the corresponding emission spectra from earlier single dish surveys to study the properties of the atomic gas in the Milky Way. In particular, we focus on a comparison of properties between lines of sight through the gas disk in the Galactic plane and high Galactic latitude lines of sight through more diffuse gas. As expected, the analysis shows a lower average temperature for the gas in the Galactic plane compared to that along the high latitude lines of sight. The gas in the plane also has a higher molecular fraction, showing a sharp transition and flattening in the dust - gas correlation. On the other hand, the observed correlation between 21 cm brightness temperature and optical depth indicates some intrinsic difference in spin temperature distribution and a fraction of gas in the Galactic plane having intermediate optical depth (for 0.02 < $\tau$ < 0.2) but higher spin temperature, compared to that of the diffuse gas at high latitude with the same optical depth. This may be due to a small fraction of cold gas with slightly higher temperature and lower density present on the Galactic plane.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> THOR_PROJECT-2/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
